Subclassing errors, OOP, and practically checkable rules to prevent them

This paper considers an example of Object-Oriented Programming (OOP) leading to subtle errors that break separation of interface and implementations. A comprehensive principle that guards against such errors is undecidable. The paper introduces a set of mechanically verifiable rules that prevent these insidious problems. Although the rules seem restrictive, they are powerful and expressive, as we show on several familiar examples. The rules contradict both the spirit and the letter of the OOP. The present examples as well as available theoretical and experimental results pose a question if OOP is conducive to software development at all.

==> src/No-problem/Readme.txt <==
Please consult
   http://pobox.com/~oleg/ftp/Computation/Subtyping/Preventing-Trouble.html

See a Makefile as to building and running the examples


==> src/Problem/Readme.txt <==
Please consult
   http://pobox.com/~oleg/ftp/Computation/Subtyping/Trouble.html

See a Makefile as to building and running the examples


==> src/Shapes/Readme.txt <==
Please consult
   http://pobox.com/~oleg/ftp/Computation/Subtyping/Preventing-Trouble.html

See a Makefile as to building and running the examples

